Design Guidelines for High-Performance SCM Hierarchies

With emerging storage-class memory (SCM) nearing commercialization, there is evidence that it will deliver the much-anticipated high density and access latencies within only a few factors of DRAM. Nevertheless, the latency-sensitive nature of memory-resident services makes seamless integration of SCM in servers questionable. In this paper, we ask the question of how best to introduce SCM for such servers to improve overall performance/cost over existing DRAM-only architectures. We first show that even with the most optimistic latency projections for SCM, the higher memory access latency results in prohibitive performance degradation. However, we find that deployment of a modestly sized high-bandwidth 3D stacked DRAM cache makes the performance of an SCM-mostly memory system competitive. The high degree of spatial locality that memory-resident services exhibit not only simplifies the DRAM cache's design as page-based, but also enables the amortization of increased SCM access latencies and the mitigation of SCM's read/write latency disparity. We identify the set of memory hierarchy design parameters that plays a key role in the performance and cost of a memory system combining an SCM technology and a 3D stacked DRAM cache. We then introduce a methodology to drive provisioning for each of these design parameters under a target performance/cost goal. Finally, we use our methodology to derive concrete results for specific SCM technologies. With PCM as a case study, we show that a two bits/cell technology hits the performance/cost sweet spot, reducing the memory subsystem cost by 40% while keeping performance within 3% of the best performing DRAM-only system, whereas single-level and triple-level cell organizations are impractical for use as memory replacements.

==> dblp-alias.txt <==
%Sorted alphabetically
%chen:rethinking DBLP:conf/cidr/ChenGN11
%rosenfeld:dramsim2 DBLP:journals/RosenfeldCJ11

armstrong:linkbench DBLP:conf/sigmod/ArmstrongPBC13
agarwal:thermostat DBLP:conf/asplos/AgarwalW17
arjomand:boosting DBLP:conf/isca/ArjomandKSD16
ayers:memory DBLP:conf/hpca/AyersAKR18
balmau:flodb DBLP:conf/eurosys/BalmauGTZ17
cha:i DBLP:conf/imc/ChaKRAM07
chou:cameo DBLP:conf/micro/ChouJQ14
chou:batman DBLP:conf/memsys/ChouJQ17
chou:bear DBLP:conf/isca/ChouJQ15
dong:fabrication DBLP:journals/tcad/DongZX10
dragojevic:no_compromises DBLP:conf/sosp/DragojevicNNRSB15
dulloor:data DBLP:conf/eurosys/DulloorRZSSSJS16
ferdman:clearing DBLP:conf/asplos/FerdmanAKVAJKPAF12
jevdjic:unison DBLP:conf/micro/JevdjicLKF14
jiang:chop DBLP:conf/hpca/JiangMZUIMNSB10
jiang:fpb DBLP:conf/micro/JiangZC012
jiang:improving DBLP:conf/hpca/JiangZZYC12
joshi:mercury DBLP:conf/hpca/JoshiZL11
ham:disintegrated DBLP:conf/hpca/HamCXL13
hay:preventing DBLP:conf/micro/HaySSLB11
hill:evaluating DBLP:journals/tc/HillS89
hirofuchi:raminate DBLP:conf/cloud/HirofuchiT16
cheng:lap DBLP:conf/isca/ChengZSIJL016
huang:atcache DBLP:conf/IEEEpact/HuangN14
jouppi:in-datacenter DBLP:conf/isca/JouppiYPPABBBBB17
gao:network DBLP:conf/osdi/GaoNKCH0RS16
gaur:near DBLP:conf/hpca/GaurCRS17
kannan:hetero DBLP:conf/isca/KannanGGS17
kanev:profiling DBLP:conf/isca/KanevDHRMWB15
kateja:viyojit DBLP:conf/isca/KatejaBGSG17
lee:architecting DBLP:conf/isca/LeeIMB09
lee:fully DBLP:conf/isca/LeeKJYKJL15
liu:dudetm DBLP:conf/asplos/LiuZCQWZR17
loh:efficiently DBLP:conf/micro/LohH11
lotfi-kamran:scale-out DBLP:conf/isca/Lotfi-KamranGFVKPAJIOF12
marathe:persistent DBLP:conf/hotstorage/MaratheSB017
nalli:analysis DBLP:conf/asplos/NalliHHSVK17
novakovic:case DBLP:conf/cloud/NovakovicDBFG16
qureshi:preset DBLP:conf/isca/QureshiFJL12
qureshi:scalable DBLP:conf/isca/QureshiSR09
pugsley:ndc DBLP:conf/ispass/PugsleyJZBSBDL14
rothman:sector DBLP:conf/mascots/RothmanS00
sampson:approximate DBLP:conf/micro/SampsonNSC13
sharma:blink DBLP:conf/asplos/SharmaBIS11
%sodani:knights DBLP:journals/micro/SodaniGCKVCHAL16
%smullen:relaxing DBLP:conf/hpca/SmullenMNGS11
stuecheli:vwq DBLP:conf/isca/StuecheliKDHJ10
sun:moguls DBLP:conf/isca/SunHKZXXC11
fan:small DBLP:conf/cloud/FanLAK11
venugopalan:beehive DBLP:conf/nsdi/RamasubramanianS04
volos:bump	DBLP:conf/micro/VolosPFG14
viglas:write DBLP:journals/pvldb/Viglas14
wang:building DBLP:journals/taco/WangD014a
wulf:hitting DBLP:journals/sigarch/WulfM95
wenisch:simflex DBLP:journals/micro/WenischWFAFH06
wunderlich:smarts DBLP:conf/isca/WunderlichWFH03
yoon:row DBLP:conf/iccd/YoonMAHM12
young:dice DBLP:conf/isca/YoungNQ17
yue:accelerating DBLP:conf/hpca/YueZ13
xu:overcoming DBLP:conf/hpca/XuNMBZY015
zhang:balancing DBLP:conf/hpca/ZhangZJLC17
zhang:mellow DBLP:conf/isca/ZhangNFSXC16
zhang:mojim DBLP:conf/asplos/ZhangYMS15
zhang:study DBLP:conf/mss/ZhangS15
zhao:firm DBLP:conf/micro/ZhaoM014

